On the simultanenous identification of the nonlinearity coefficient and the sound speed in the Westervelt equation

This paper considers the Westervelt equation, one of the most widely used models in nonlinear acoustics, and seeks to recover two spatially-dependent parameters of physical importance from time-trace boundary measurements. Specifically, these are the nonlinearity parameter $\kappa(x)$ often referred to as $B/A$ in the acoustics literature and the wave speed $c_0(x)$. The determination of the spatial change in these quantities can be used as a means of imaging. We consider identifiability from one or two boundary measurements as relevant in these applications. For a reformulation of the problem in terms of the squared slowness $\mathfrak{s}=1/c_0^2$ and the combined coefficient $\eta=\frac{B/A+2}{\varrho_0 c_0^4}$ we devise a frozen Newton method and prove its convergence. The effectiveness (and limitations) of this iterative scheme are demonstrated by numerical examples.

==> kappa12_act.txt <==
% \kappa_fun12
\setlinear
\plot
    0.00    0
    0.05    0
    0.10    0
    0.15    0
    0.20    0
    0.25    0
    0.30    0
    0.40    0.030
    0.50    0.045
    0.60    0.075
    0.70    0.150
    0.80    0.150
    0.90    0.100
    0.95    0.030
    1.00         0
/


==> kappa_func12.txt <==
\plot
    0.00    0
    0.05    0
    0.10    0
    0.15    0
    0.20    0
    0.25    0
    0.30    0
    0.40    0.030
    0.50    0.045
    0.60    0.075
    0.70    0.150
    0.80    0.150
    0.90    0.100
    0.95    0.030
    1.00    0 /


==> slow_func12.txt <==
% slow_func12(x) = 1 + below
\plot
         0         0
    0.0500         0
    0.1000         0
    0.1500         0
    0.2000         0
    0.2500         0
    0.3000         0
    0.4000    0.0300
    0.5000    0.0450
    0.6000    0.0750
    0.7000    0.1500
    0.8000    0.1500
    0.9000    0.1000
    0.9500    0.0300
    1.0000         0
/


==> slow_func3.txt <==
\plot
         0         0
    0.3000    0.1200
    0.6000    0.1400
    1.0000         0
/

